Suzaku Follow-up of Heavily Obscured Active Galactic Nuclei Detected in Swift/BAT Survey: NGC 1106, UGC 03752, and NGC 2788A

We present the broadband (0.5-100 keV) spectra of three heavily obscured Active Galactic Nuclei (AGNs), NGC 1106, UGC 03752, and NGC 2788A, observed with Suzaku and Swift/Burst Alert Telescope (BAT). The targets are selected from the Swift/BAT 70-month catalog on the basis of high hardness ratio between above and below 10 keV, and their X-ray spectra are reported here for the first time. We apply three models, a conventional model utilizing an analytic reflection code and two Monte-Carlo based torus models with a doughnut-like geometry (MYTorus) and with a nearly spherical geometry (Ikeda torus). The three models can successfully reproduce the spectra, while the Ikeda torus model gives better description than the MYTorus model in all targets. We identify that NGC 1106 and NGC 2788A as Compton-thick AGNs. We point out that the common presence of unabsorbed reflection components below 7.1 keV in obscured AGNs, as observed from UGC 03752, is evidence for clumpy tori. This implies that detailed studies utilizing clumpy torus models are required to reach correct interpretation of the X-ray spectra of AGNs.

==> README.txt.txt <==
nohypertex
